ThinkPrior: Zero-Rollout Difficulty Priors for Cold-Start Prompt Selection in RLVR

In reinforcement learning with verifiable rewards (RLVR) trained with group relative policy optimization (GRPO), the KL-free reward-advantage term studied here depends on within-group reward variation. If all rollouts in a group are correct or all are wrong, their group-relative advantages are identically zero; these zero-advantage silent groups provide no reward-advantage gradient, yet uniform sampling spends 39% of a run's rollouts on them. History-based prompt selection must first spend target-policy rollouts to estimate difficulty, creating a cold start with rollout waste; ThinkPrior instead uses an external anchor in one offline pass to construct a zero-rollout difficulty prior before the first target-policy rollout. The verifier-scored anchor pass rate supplies an external-anchor initialization for a Beta posterior; ThinkPrior selects by expected learnability and then updates from training outcomes, changing neither the loss nor the optimizer. On Qwen2.5-Math-7B across sixteen seeds, ThinkPrior more than halves early silent groups and cuts wasted rollouts through step 30 by nearly a fifth, while we detect no difference in final accuracy. On this 250-prompt pool the fixed-budget result is a reallocation rather than a net saving. The measured ThinkPrior+DAPO composition reduces generated rollouts by 10.6% while both arms retain the same 3840-rollout update budget. The prior requires no target-policy rollout before the first selection, but the posterior thereafter uses target-policy outcomes.

==> figures/prior_250.jsonl <==
{"id": "precalculus_737", "phat": 0.0}
{"id": "prealgebra_281", "phat": 1.0}
{"id": "prealgebra_404", "phat": 0.0}
{"id": "geometry_168", "phat": 0.0}
{"id": "algebra_852", "phat": 0.3125}
{"id": "intermediate_algebra_1018", "phat": 0.0625}
{"id": "intermediate_algebra_659", "phat": 0.125}
{"id": "prealgebra_904", "phat": 0.0625}
{"id": "geometry_314", "phat": 0.0}
{"id": "number_theory_150", "phat": 0.125}
{"id": "algebra_812", "phat": 0.0625}
{"id": "precalculus_553", "phat": 0.0625}
{"id": "algebra_326", "phat": 0.125}
{"id": "intermediate_algebra_280", "phat": 0.375}
{"id": "geometry_795", "phat": 0.375}
{"id": "geometry_31", "phat": 0.0}
{"id": "precalculus_560", "phat": 0.1875}
{"id": "prealgebra_392", "phat": 0.0625}
{"id": "number_theory_566", "phat": 0.0}
{"id": "precalculus_106", "phat": 0.0}
{"id": "prealgebra_84", "phat": 0.3125}
{"id": "intermediate_algebra_543", "phat": 0.0}
{"id": "geometry_415", "phat": 0.0}
{"id": "geometry_307", "phat": 0.625}
{"id": "prealgebra_770", "phat": 0.3125}
{"id": "algebra_1172", "phat": 0.9375}
{"id": "counting_and_probability_761", "phat": 0.4375}
{"id": "intermediate_algebra_466", "phat": 0.0}
{"id": "algebra_27", "phat": 1.0}
{"id": "prealgebra_170", "phat": 0.25}
{"id": "intermediate_algebra_558", "phat": 0.0}
{"id": "algebra_978", "phat": 0.1875}
{"id": "intermediate_algebra_129", "phat": 0.0}
{"id": "intermediate_algebra_983", "phat": 0.0}
{"id": "prealgebra_794", "phat": 0.875}
{"id": "geometry_377", "phat": 0.5}
{"id": "counting_and_probability_767", "phat": 0.0}
{"id": "intermediate_algebra_882", "phat": 0.0}
{"id": "precalculus_665", "phat": 0.0}
{"id": "prealgebra_326", "phat": 0.75}
{"id": "algebra_1108", "phat": 0.6875}
{"id": "geometry_278", "phat": 0.0}
{"id": "number_theory_56", "phat": 0.875}
{"id": "algebra_28", "phat": 0.125}
{"id": "intermediate_algebra_801", "phat": 0.0}
{"id": "prealgebra_1188", "phat": 0.0}
{"id": "algebra_1443", "phat": 0.625}
{"id": "counting_and_probability_453", "phat": 0.0}
{"id": "geometry_660", "phat": 0.0}
{"id": "counting_and_probability_521", "phat": 0.25}
{"id": "number_theory_183", "phat": 0.0625}
{"id": "precalculus_416", "phat": 0.0}
{"id": "precalculus_658", "phat": 0.125}
{"id": "algebra_1341", "phat": 0.0}
{"id": "intermediate_algebra_813", "phat": 0.0}
{"id": "number_theory_720", "phat": 0.375}
{"id": "prealgebra_585", "phat": 1.0}
{"id": "algebra_1085", "phat": 0.0625}
{"id": "intermediate_algebra_67", "phat": 0.125}
{"id": "precalculus_384", "phat": 0.25}
{"id": "geometry_65", "phat": 0.8125}
{"id": "intermediate_algebra_1087", "phat": 0.0}
{"id": "algebra_125", "phat": 0.4375}
{"id": "intermediate_algebra_391", "phat": 0.0}
{"id": "intermediate_algebra_439", "phat": 0.0}
{"id": "algebra_1406", "phat": 1.0}
{"id": "precalculus_673", "phat": 0.0}
{"id": "number_theory_864", "phat": 0.1875}
{"id": "precalculus_649", "phat": 0.0}
{"id": "number_theory_79", "phat": 0.375}
{"id": "algebra_851", "phat": 1.0}
{"id": "number_theory_756", "phat": 0.1875}
{"id": "prealgebra_569", "phat": 0.4375}
{"id": "number_theory_792", "phat": 0.3125}
{"id": "number_theory_776", "phat": 0.0625}
{"id": "intermediate_algebra_530", "phat": 0.125}
{"id": "prealgebra_591", "phat": 0.6875}
{"id": "counting_and_probability_70", "phat": 0.0}
{"id": "intermediate_algebra_1027", "phat": 0.0625}
{"id": "intermediate_algebra_837", "phat": 0.0}
{"id": "counting_and_probability_304", "phat": 0.0625}
{"id": "prealgebra_502", "phat": 0.1875}
{"id": "prealgebra_663", "phat": 1.0}
{"id": "number_theory_162", "phat": 0.0}
{"id": "algebra_350", "phat": 0.4375}
{"id": "intermediate_algebra_167", "phat": 0.4375}
{"id": "geometry_424", "phat": 0.0}
{"id": "precalculus_609", "phat": 0.0}
{"id": "counting_and_probability_110", "phat": 0.1875}
{"id": "precalculus_229", "phat": 0.0}
{"id": "counting_and_probability_79", "phat": 0.0}
{"id": "counting_and_probability_592", "phat": 0.0}
{"id": "counting_and_probability_515", "phat": 1.0}
{"id": "geometry_73", "phat": 0.25}
{"id": "intermediate_algebra_569", "phat": 0.1875}
{"id": "algebra_505", "phat": 0.0}
{"id": "intermediate_algebra_554", "phat": 0.0}
{"id": "prealgebra_279", "phat": 0.0}
{"id": "precalculus_698", "phat": 0.0}
{"id": "algebra_1240", "phat": 0.375}
{"id": "intermediate_algebra_992", "phat": 0.25}
{"id": "intermediate_algebra_1022", "phat": 0.8125}
{"id": "intermediate_algebra_655", "phat": 0.0}
{"id": "number_theory_152", "phat": 0.25}
{"id": "geometry_116", "phat": 0.0625}
{"id": "geometry_184", "phat": 0.625}
{"id": "number_theory_468", "phat": 0.25}
{"id": "number_theory_314", "phat": 0.9375}
{"id": "precalculus_626", "phat": 0.0}
{"id": "number_theory_560", "phat": 0.0}
{"id": "counting_and_probability_750", "phat": 0.3125}
{"id": "number_theory_178", "phat": 0.5}
{"id": "prealgebra_92", "phat": 0.3125}
{"id": "intermediate_algebra_889", "phat": 0.25}
{"id": "algebra_18", "phat": 1.0}
{"id": "intermediate_algebra_1273", "phat": 0.0625}
{"id": "intermediate_algebra_848", "phat": 0.0}
{"id": "precalculus_287", "phat": 0.1875}
{"id": "prealgebra_763", "phat": 0.125}
{"id": "counting_and_probability_731", "phat": 0.0}
{"id": "intermediate_algebra_632", "phat": 0.0}
{"id": "algebra_1325", "phat": 0.0625}
{"id": "intermediate_algebra_986", "phat": 0.0}
{"id": "precalculus_217", "phat": 0.0}
{"id": "counting_and_probability_738", "phat": 0.625}
{"id": "intermediate_algebra_1046", "phat": 0.0625}
{"id": "precalculus_22", "phat": 0.0}
{"id": "geometry_842", "phat": 0.9375}
{"id": "intermediate_algebra_622", "phat": 0.0}
{"id": "algebra_1099", "phat": 0.4375}
{"id": "geometry_705", "phat": 0.9375}
{"id": "number_theory_430", "phat": 0.8125}
{"id": "counting_and_probability_24", "phat": 0.3125}
{"id": "geometry_437", "phat": 0.0}
{"id": "geometry_151", "phat": 0.875}
{"id": "prealgebra_397", "phat": 1.0}
{"id": "prealgebra_652", "phat": 0.75}
{"id": "counting_and_probability_410", "phat": 0.0}
{"id": "prealgebra_323", "phat": 1.0}
{"id": "geometry_840", "phat": 0.1875}
{"id": "precalculus_245", "phat": 0.5625}
{"id": "intermediate_algebra_690", "phat": 0.0}
{"id": "counting_and_probability_76", "phat": 0.5625}
{"id": "geometry_368", "phat": 0.9375}
{"id": "algebra_276", "phat": 0.1875}
{"id": "counting_and_probability_225", "phat": 0.0}
{"id": "intermediate_algebra_520", "phat": 0.125}
{"id": "number_theory_489", "phat": 0.0}
{"id": "precalculus_112", "phat": 0.0}
{"id": "prealgebra_1052", "phat": 0.1875}
{"id": "geometry_372", "phat": 0.0}
{"id": "prealgebra_632", "phat": 0.0625}
{"id": "algebra_444", "phat": 0.0}
{"id": "algebra_685", "phat": 0.875}
{"id": "counting_and_probability_420", "phat": 0.0}
{"id": "prealgebra_837", "phat": 0.0}
{"id": "prealgebra_129", "phat": 0.0625}
{"id": "number_theory_434", "phat": 0.0}
{"id": "algebra_89", "phat": 0.0625}
{"id": "intermediate_algebra_1185", "phat": 1.0}
{"id": "algebra_1194", "phat": 1.0}
{"id": "precalculus_189", "phat": 0.1875}
{"id": "precalculus_206", "phat": 0.0}
{"id": "counting_and_probability_524", "phat": 0.9375}
{"id": "counting_and_probability_335", "phat": 0.9375}
{"id": "prealgebra_1067", "phat": 0.0}
{"id": "algebra_1503", "phat": 0.9375}
{"id": "precalculus_599", "phat": 0.25}
{"id": "precalculus_385", "phat": 0.0}
{"id": "algebra_1137", "phat": 0.0}
{"id": "geometry_568", "phat": 0.3125}
{"id": "number_theory_714", "phat": 0.5625}
{"id": "number_theory_77", "phat": 0.0625}
{"id": "prealgebra_509", "phat": 0.0625}
{"id": "number_theory_481", "phat": 0.25}
{"id": "intermediate_algebra_863", "phat": 0.125}
{"id": "counting_and_probability_125", "phat": 0.0}
{"id": "intermediate_algebra_91", "phat": 0.625}
{"id": "intermediate_algebra_1123", "phat": 0.0625}
{"id": "counting_and_probability_614", "phat": 1.0}
{"id": "geometry_250", "phat": 0.4375}
{"id": "number_theory_815", "phat": 0.1875}
{"id": "intermediate_algebra_86", "phat": 0.0}
{"id": "intermediate_algebra_196", "phat": 0.0}
{"id": "counting_and_probability_388", "phat": 0.0}
{"id": "precalculus_574", "phat": 0.25}
{"id": "prealgebra_1142", "phat": 0.125}
{"id": "intermediate_algebra_925", "phat": 0.125}
{"id": "counting_and_probability_137", "phat": 0.0}
{"id": "precalculus_745", "phat": 0.0625}
{"id": "algebra_454", "phat": 0.1875}
{"id": "intermediate_algebra_787", "phat": 0.0625}
{"id": "intermediate_algebra_112", "phat": 0.125}
{"id": "number_theory_447", "phat": 0.0625}
{"id": "prealgebra_583", "phat": 0.0}
{"id": "number_theory_80", "phat": 0.0}
{"id": "number_theory_552", "phat": 0.0}
{"id": "precalculus_50", "phat": 0.0}
{"id": "prealgebra_955", "phat": 0.0}
{"id": "number_theory_532", "phat": 1.0}
{"id": "precalculus_100", "phat": 0.0}
{"id": "number_theory_139", "phat": 0.25}
{"id": "algebra_1699", "phat": 0.5}
{"id": "intermediate_algebra_1197", "phat": 0.0}
{"id": "intermediate_algebra_159", "phat": 0.0}
{"id": "precalculus_694", "phat": 0.0}
{"id": "intermediate_algebra_77", "phat": 0.0}
{"id": "number_theory_174", "phat": 0.0625}
{"id": "intermediate_algebra_599", "phat": 0.0}
{"id": "prealgebra_472", "phat": 1.0}
{"id": "geometry_246", "phat": 0.1875}
{"id": "algebra_139", "phat": 0.0625}
{"id": "intermediate_algebra_101", "phat": 0.0}
{"id": "algebra_249", "phat": 0.4375}
{"id": "number_theory_569", "phat": 0.4375}
{"id": "geometry_869", "phat": 0.625}
{"id": "prealgebra_834", "phat": 1.0}
{"id": "counting_and_probability_121", "phat": 0.0}
{"id": "algebra_1610", "phat": 0.0}
{"id": "intermediate_algebra_940", "phat": 0.0}
{"id": "prealgebra_165", "phat": 0.0}
{"id": "number_theory_73", "phat": 0.0}
{"id": "number_theory_691", "phat": 0.0}
{"id": "intermediate_algebra_903", "phat": 0.0}
{"id": "geometry_807", "phat": 0.0625}
{"id": "algebra_706", "phat": 0.1875}
{"id": "precalculus_119", "phat": 0.125}
{"id": "counting_and_probability_602", "phat": 0.0}
{"id": "algebra_1190", "phat": 0.0}
{"id": "number_theory_122", "phat": 0.0625}
{"id": "prealgebra_1097", "phat": 1.0}
{"id": "algebra_228", "phat": 1.0}
{"id": "geometry_759", "phat": 0.0}
{"id": "counting_and_probability_106", "phat": 0.125}
{"id": "prealgebra_557", "phat": 1.0}
{"id": "algebra_186", "phat": 0.375}
{"id": "prealgebra_638", "phat": 0.25}
{"id": "intermediate_algebra_544", "phat": 0.5}
{"id": "intermediate_algebra_181", "phat": 0.0}
{"id": "number_theory_310", "phat": 0.0625}
{"id": "algebra_1441", "phat": 0.5}
{"id": "intermediate_algebra_211", "phat": 0.0}
{"id": "prealgebra_922", "phat": 0.625}
{"id": "counting_and_probability_475", "phat": 0.0}
{"id": "counting_and_probability_589", "phat": 0.0625}
{"id": "prealgebra_963", "phat": 0.0}
{"id": "counting_and_probability_220", "phat": 0.0}
{"id": "intermediate_algebra_871", "phat": 0.0}
{"id": "precalculus_184", "phat": 0.1875}
{"id": "prealgebra_667", "phat": 0.1875}

